Powerful multiphase outflows in the central region of Cygnus A

We use Gemini Near-Infrared Integral Field Spectrograph (NIFS) observations of the inner 3.5$\times$3.5 kpc$^2$ of the radio galaxy Cygnus A to map the gas excitation and kinematics at a spatial resolution of 200 pc. The emission of the ionised gas shows a biconical morphology, with half-opening angle of 45$^\circ$ and oriented along the position angle of the radio jet. Coronal line emission is seen within the cone, up to 1.75 kpc from the nucleus, with higher ionisation gas observed in the easterly side. The H$_2$ and [Fe II] emission lines are consistent with excitation by the central AGN, with some contribution of shocks to the southwest of the nucleus. The gas visual extinction and electron density are larger than those from optical-based measurements, consistent with the fact that near-IR observations penetrate deeply into the gas emission structure, probing denser and more obscured regions. The gas kinematics shows two components: (i) a rotating disc with kinematic position angle of $\Psi_0=21^\circ\pm2^\circ$, seen both in ionised and molecular gas, and (ii) outflows with velocities of up to 600 kms$^{-1}$ observed within the ionisation cone in ionised gas and restricted to inner 0.5 arcsec in molecular gas. The mass outflow rate in ionised gas is in the range $\sim100-280 {\rm M_\odot yr^{-1}}$ and the kinetic power of the outflow corresponds to 0.3-3.3 per cent of the AGN bolometric luminosity, indicating that the outflows in Cygnus A may be effective in suppressing star formation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
